Transition dynamics of electricity asset-owning firms

Despite dramatic growth and cost improvements in renewables, existing energy companies exhibit significant inertia in adapting to the evolving technological landscape. This study examines technology transition patterns by analyzing over 140,000 investments in power assets over more than two decades, focusing on how firms expand existing technology holdings and adopt new technologies. Building on our comprehensive micro-level dataset, we provide a number of quantitative metrics on global investment dynamism and the evolution of technology portfolios. We find that only about 10\% of firms experience capacity changes in a given year, and that technology portfolios of firms are highly concentrated and persistent in time. We also identify a small subset of frequently investing firms that tend to be large and are key drivers of global technology-specific capacity expansion. Technology transitions within companies are extremely rare. Less than 3% of the more than 8,400 fossil fuel-dominated firms have substantially transformed their portfolios to a renewable focus and firms fully transitioning to renewables are, up-to-date, virtually non-existent. Notably, firms divesting into renewables do not exhibit very characteristic technology-transition patterns but rather follow idiosyncratic transition pathways. Our results quantify the complex technology diffusion dynamics and the diverse corporate responses to a changing technology landscape, highlighting the challenge of designing general policies aimed at fostering technological transitions at the level of firms.

==> els-cas-templates/manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

